SimNet: Accurate and High-Performance Computer Architecture Simulation using Deep Learning

While discrete-event simulators are essential tools for architecture research, design, and development, their practicality is limited by an extremely long time-to-solution for realistic applications under investigation. This work describes a concerted effort, where machine learning (ML) is used to accelerate discrete-event simulation. First, an ML-based instruction latency prediction framework that accounts for both static instruction properties and dynamic processor states is constructed. Then, a GPU-accelerated parallel simulator is implemented based on the proposed instruction latency predictor, and its simulation accuracy and throughput are validated and evaluated against a state-of-the-art simulator. Leveraging modern GPUs, the ML-based simulator outperforms traditional simulators significantly.

==> data/benchmark_parallel.csv <==
557.xz_r                                                                                                                                           
8GPUs
CNN3_32768.engine, 0.1052, 0.1700, 27.5171, 32768, 129024160, 3.6341                                             
CNN5_32768.engine, 0.1296, 0.2027, 33.2311, 32768, 126085106, 3.00923                                            
CNN7_32768.engine, 0.1325, 0.2483, 38.0862, 32768, 125744254, 2.62563                                            
CNN7COM_32768.engine, 0.1331, 0.2553, 38.8325, 32768, 126257687, 2.57516                                         
CNN3_16384.engine, 0.1658, 0.2056, 37.1424, 16384, 131423747, 2.69234                                            
CNN5_16384.engine, 0.1784, 0.2338, 41.2165, 16384, 128577262, 2.42621                                            
CNN7_16384.engine, 0.1252, 0.2621, 38.7352, 16384, 127669825, 2.58163                                            
CNN7COM_16384.engine, 0.1814, 0.2880, 46.9399, 16384, 127955692, 2.13038                                         
CNN3_8192.engine, 0.2164, 0.2691, 48.5512, 8192, 132037611, 2.05968                                              
CNN5_8192.engine, 0.1450, 0.2329, 37.7876, 8192, 129078652, 2.64637                                              
CNN7_8192.engine, 0.2643, 0.3525, 61.6793, 8192, 128445619, 1.62129                                              
CNN7COM_8192.engine, 0.2216, 0.3516, 57.3273, 8192, 128998907, 1.74437                                           
CNN3_4096.engine, 0.2160, 0.2870, 50.3018, 4096, 143737950, 1.988                                                
CNN5_4096.engine, 0.2327, 0.3018, 53.4496, 4096, 143956156, 1.87092                                              
CNN7_4096.engine, 0.3145, 0.4650, 77.9508, 4096, 140097872, 1.28286                                              
CNN7COM_4096.engine, 0.1679, 0.3171, 48.4985, 4096, 139896476, 2.06192                                           
CNN3_2048.engine, 0.2664, 0.3392, 60.574, 2048, 144730074, 1.65087                                               
CNN5_2048.engine, 0.1842, 0.3123, 49.6486, 2048, 145026847, 2.01416                                              
CNN7_2048.engine, 0.2306, 0.4100, 64.0614, 2048, 140996807, 1.561                                                
CNN7COM_2048.engine, 0.2254, 0.4051, 63.0515, 2048, 140782691, 1.58601                                           
CNN3_1024.engine, 0.2938, 0.4405, 73.4345, 1024, 145141975, 1.36176                                              
CNN5_1024.engine, 0.2404, 0.4300, 67.0449, 1024, 145774660, 1.49154                                              
CNN7_1024.engine, 0.2787, 0.5400, 81.8812, 1024, 141526264, 1.22128                                              
CNN7COM_1024.engine, 0.3973, 0.6371, 103.445, 1024, 141094228, 0.966701 

4GPUs
CNN3_32768.engine, 0.1570, 0.3029, 45.9877, 32768, 132606087, 2.1745                                             
CNN5_32768.engine, 0.1398, 0.3616, 50.1464, 32768, 129805788, 1.99416                                            
CNN7_32768.engine, 0.1631, 0.4883, 65.1323, 32768, 128846761, 1.53534                                            
CNN7COM_32768.engine, 0.1794, 0.5023, 68.1771, 32768, 128852989, 1.46677                                         
CNN3_16384.engine, 0.1884, 0.3380, 52.6429, 16384, 133713402, 1.89959                                            
CNN5_16384.engine, 0.1570, 0.3850, 54.205, 16384, 130890556, 1.84485                                             
CNN7_16384.engine, 0.1916, 0.5299, 72.1578, 16384, 129644554, 1.38585                                            
CNN7COM_16384.engine, 0.1824, 0.5164, 69.8812, 16384, 129725197, 1.431                                           
CNN3_8192.engine, 0.1981, 0.3626, 56.0674, 8192, 133275886, 1.78357                                              
CNN5_8192.engine, 0.1649, 0.4008, 56.577, 8192, 130025050, 1.7675                                                
CNN7_8192.engine, 0.3268, 0.6272, 95.3977, 8192, 129366865, 1.04824                                              
CNN7COM_8192.engine, 0.2859, 0.6013, 88.7241, 8192, 129625658, 1.12709                                           
CNN3_4096.engine, 0.2573, 0.4545, 71.177, 4096, 144241244, 1.40495                                               
CNN5_4096.engine, 0.3776, 0.6046, 98.2246, 4096, 144351478, 1.01808                                              
CNN7_4096.engine, 0.2283, 0.5973, 82.5617, 4096, 140542868, 1.21122                                              
CNN7COM_4096.engine, 0.3967, 0.7162, 111.286, 4096, 140286315, 0.898589                                          
CNN3_2048.engine, 0.2183, 0.4879, 70.621, 2048, 145025495, 1.41601                                               
CNN5_2048.engine, 0.4012, 0.7021, 110.34, 2048, 145524304, 0.90629                                               
CNN7_2048.engine, 0.4652, 0.8151, 128.034, 2048, 141316154, 0.781044                                             
CNN7COM_2048.engine, 0.1920, 0.6544, 84.643, 2048, 141030826, 1.18143                                            
CNN3_1024.engine, 0.6653, 0.9213, 158.673, 1024, 145265167, 0.630228                                             
CNN5_1024.engine, 0.3051, 0.7013, 100.656, 1024, 145898805, 0.993484                                             
CNN7_1024.engine, 0.5981, 1.0800, 167.832, 1024, 141617012, 0.595834                                             
CNN7COM_1024.engine, 0.5313, 1.0287, 156.001, 1024, 141246530, 0.641022

2GPUs
CNN3_32768.engine, 0.2155, 0.6040, 81.9452, 32768, 135013348, 1.22033                                            
CNN5_32768.engine, 0.1884, 0.7050, 89.3419, 32768, 132302579, 1.1193                                             
CNN7_32768.engine, 0.1982, 0.9374, 113.557, 32768, 130853792, 0.880611                                           
CNN7COM_32768.engine, 0.2216, 0.9572, 117.879, 32768, 130586317, 0.848329                                        
CNN3_16384.engine, 0.2359, 0.6278, 86.3733, 16384, 135208452, 1.15777
CNN5_16384.engine, 0.3373, 0.8010, 113.829, 16384, 132678772, 0.878511
CNN7_16384.engine, 0.2313, 0.9763, 120.759, 16384, 130854713, 0.828092
CNN7COM_16384.engine, 0.3111, 1.0287, 133.986, 16384, 130826269, 0.746346
CNN3_8192.engine, 0.3356, 0.7225, 105.815, 8192, 133370037, 0.945049
CNN5_8192.engine, 0.2838, 0.8072, 109.101, 8192, 130107196, 0.916581
CNN7_8192.engine, 0.2761, 1.0323, 130.846, 8192, 129819940, 0.764256
CNN7COM_8192.engine, 0.2431, 1.0103, 125.343, 8192, 130223470, 0.797812
CNN3_4096.engine, 0.2776, 0.7940, 107.164, 4096, 144566560, 0.93315
CNN5_4096.engine, 0.4187, 0.9917, 141.047, 4096, 144826893, 0.708985
CNN7_4096.engine, 0.3799, 1.1888, 156.875, 4096, 140834159, 0.63745
CNN7COM_4096.engine, 0.4014, 1.1932, 159.461, 4096, 140545403, 0.627111
CNN3_2048.engine, 0.5939, 1.0819, 167.582, 2048, 145167130, 0.596723
CNN5_2048.engine, 0.3899, 1.0500, 144.004, 2048, 145685740, 0.694423
CNN7_2048.engine, 0.4685, 1.3477, 181.645, 2048, 141394536, 0.550524
CNN7COM_2048.engine, 0.4439, 1.3368, 178.083, 2048, 141173329, 0.561535
CNN3_1024.engine, 0.4557, 1.2351, 169.117, 1024, 145315871, 0.591307
CNN5_1024.engine, 0.7261, 1.6083, 233.45, 1024, 145929526, 0.428357
CNN7_1024.engine, 0.6612, 1.8733, 253.479, 1024, 141689384, 0.39451
CNN7COM_1024.engine, 0.5958, 1.8067, 240.279, 1024, 141275353, 0.416183

1GPU
CNN3_32768.engine, 0.2378, 1.1346, 137.247, 32768, 135976732, 0.728613
CNN5_32768.engine, 0.2323, 1.3780, 161.032, 32768, 133544879, 0.620996
CNN7_32768.engine, 0.3069, 1.8764, 218.332, 32768, 131794123, 0.458019
CNN7COM_32768.engine, 0.2872, 1.8653, 215.251, 32768, 131396702, 0.464574
CNN3_16384.engine, 0.2640, 1.1909, 145.493, 16384, 135067798, 0.687317
CNN5_16384.engine, 0.2869, 1.4533, 174.031, 16384, 132294714, 0.574612
CNN7_16384.engine, 0.3263, 1.9217, 224.803, 16384, 130894373, 0.444833
CNN7COM_16384.engine, 0.3655, 1.9466, 231.22, 16384, 130756298, 0.432488
CNN3_8192.engine, 0.4771, 1.3805, 185.766, 8192, 132753612, 0.538312
CNN5_8192.engine, 0.3472, 1.5757, 192.298, 8192, 129738729, 0.520025
CNN7_8192.engine, 0.3936, 2.0591, 245.272, 8192, 129155457, 0.407711
CNN7COM_8192.engine, 0.3846, 2.0486, 243.33, 8192, 129440273, 0.410965
CNN3_4096.engine, 0.4467, 1.4718, 191.867, 4096, 144640243, 0.521196
CNN5_4096.engine, 0.8292, 2.0027, 283.199, 4096, 144924605, 0.353109
CNN7_4096.engine, 0.6941, 2.4029, 309.707, 4096, 140961130, 0.322886
CNN7COM_4096.engine, 0.6870, 2.4028, 308.991, 4096, 140628628, 0.323634
CNN3_2048.engine, 0.6762, 1.8325, 250.888, 2048, 145253150, 0.398584
CNN5_2048.engine, 1.0768, 2.3867, 346.38, 2048, 145661107, 0.2887
CNN7_2048.engine, 0.7826, 2.6909, 347.378, 2048, 141472831, 0.287871     
CNN7COM_2048.engine, 0.8039, 2.6893,349.346, 2048, 141228446, 0.286249
CNN3_1024.engine, 1.4604, 2.9245, 438.529, 1024, 145399688, 0.228035
CNN5_1024.engine, 2.5994, 4.1502, 674.986, 1024, 146010361, 0.148151
CNN7_1024.engine, 1.5227, 3.8798, 540.311, 1024, 141753616, 0.185079
CNN7COM_1024.engine, 1.4319, 3.8026, 523.477, 1024, 141298433, 0.19103


Roms
1GPU
CNN3_32768.engine, 0.2485, 1.1357, 138.423, 32768, 119864904, 0.722424
CNN7COM_32768.engine, 0.3094, 1.8796, 218.904, 32768, 120645819, 0.456821
CNN3_16384.engine, 0.2992, 1.2108, 151.002, 16384, 120295481, 0.662242
CNN7COM_16384.engine, 0.2997, 1.9163, 221.603, 16384, 121349688, 0.451258
CNN3_8192.engine, 0.3042, 1.2939, 159.817, 8192, 117547440, 0.625717
CNN7COM_8192.engine, 0.3743, 2.0393, 241.363, 8192, 119234945, 0.414313
CNN3_4096.engine, 0.7785, 1.6834, 246.204, 4096, 127118535, 0.406167
CNN7COM_4096.engine, 1.0900, 2.6691, 375.925, 4096, 128772005, 0.266011
CNN3_2048.engine, 1.1671, 2.1836, 335.091, 2048, 127640623, 0.298427
CNN3_1024.engine, 1.0018, 2.5139, 351.635, 1024, 127740745, 0.284386


CactuBssn
1GPU
CNN3_32768.engine, 0.2215, 1.1241, 134.563, 32768, 127211021, 0.743146
CNN7COM_32768.engine, 0.3283, 1.8834, 221.177, 32768, 125754833, 0.452126
CNN3_16384.engine, 0.2999, 1.2073, 150.727, 16384, 126945933, 0.66345
CNN7COM_16384.engine, 0.4084, 1.9718, 238.017, 16384, 125858501, 0.420137
CNN3_8192.engine, 0.4608, 1.3536, 181.442, 8192, 125112047, 0.551139
CNN7COM_8192.engine, 0.4072, 2.0415, 244.877, 8192, 124713169, 0.408369
CNN3_4096.engine, 0.8242, 1.7041, 252.838, 4096, 135150113, 0.39551
CNN7COM_4096.engine, 0.7759, 2.4520, 322.811, 4096, 134198536, 0.309778
CNN3_2048.engine, 0.5689, 1.7333, 230.263, 2048, 135671246, 0.434287
CNN7COM_2048.engine, 0.7285, 2.6327, 336.15, 2048, 134752240, 0.297486
CNN3_1024.engine, 1.1257, 2.6289, 375.518, 1024, 135761390, 0.266299
CNN7COM_1024.engine, 3.6527, 5.4544, 910.73, 1024, 134833519, 0.109802


531.deep
1GPU
CNN3_32768.engine, 0.2579, 1.1466, 140.455, 32768, 145820098, 0.711972
CNN7COM_32768.engine, 0.3093, 1.8765, 218.578, 32768, 133245682, 0.457502
CNN3_16384.engine, 0.3101, 1.2237, 153.381, 16384, 146536650, 0.651973
CNN7COM_16384.engine, 0.5085, 2.0507, 255.924, 16384, 133225042, 0.39074
CNN3_8192.engine, 0.6053, 1.5030, 210.837, 8192, 140051385, 0.474299
CNN7COM_8192.engine, 1.3026, 2.5384, 384.103, 8192, 132555012, 0.260347
CNN3_4096.engine, 2.8960, 3.1614, 605.759, 4096, 149035398, 0.165082
CNN7COM_4096.engine, 2.9464, 4.1193, 706.576, 4096, 143578864, 0.141528
CNN3_2048.engine, 6.2548, 5.9391, 1219.42, 2048, 149116570, 0.0820064
CNN7COM_2048.engine, 5.9521, 6.1573, 1210.97, 2048, 144573755, 0.0825784
CNN3_1024.engine, 12.4219, 11.8911, 2431.35, 1024, 148975381, 0.0411295
CNN7COM_1024.engine, 12.5091, 11.8980, 2440.76, 1024, 144608139, 0.0409708

538. 
CNN3_32768.engine, 0.4384, 1.2458, 168.421, 32768, 140919667, 0.593749
CNN7COM_32768.engine, 0.4463, 1.9447, 239.111, 32768, 145585456, 0.418216
CNN3_16384.engine, 0.8148, 1.4667, 228.15, 16384, 139550555, 0.438308
CNN7COM_16384.engine, 0.8115, 2.1622, 297.378, 16384, 143542363, 0.336273
CNN3_8192.engine, 1.5039, 2.1908, 369.48, 8192, 138497219, 0.270651
CNN7COM_8192.engine, 1.5330, 2.6161, 414.916, 8192, 146380970, 0.241013
CNN3_4096.engine, 2.9871, 3.1526, 613.985, 4096, 150113986, 0.16287
CNN7COM_4096.engine, 2.9808, 4.1014, 708.225, 4096, 162607396, 0.141198
CNN3_2048.engine, 6.2387, 5.9313, 1217.02, 2048, 150625342, 0.0821678
CNN7COM_2048.engine, 6.0335, 6.1233, 1215.69, 2048, 164029045, 0.0822577
CNN3_1024.engine, 12.4786, 11.8970, 2437.6, 1024, 150710238, 0.0410239
CNN7COM_1024.engine, 12.4228, 11.8926, 2431.57, 1024, 164160061, 0.0411257

997
CNN3_32768.engine, 0.4297, 1.2446, 167.429, 32768, 145210877, 0.597267
CNN7COM_32768.engine, 0.4427, 1.9424, 238.51, 32768, 142987002, 0.41927
CNN3_16384.engine, 0.8059, 1.4564, 226.229, 16384, 144163467, 0.442029
CNN7COM_16384.engine, 0.8148, 2.1643, 297.915, 16384, 141860310, 0.335666
CNN3_8192.engine, 1.5021, 2.1870, 368.916, 8192, 143131294, 0.271065
CNN7COM_8192.engine, 1.5485, 2.6172, 416.567, 8192, 143220938, 0.240057
CNN3_4096.engine, 2.9918, 3.1380, 612.997, 4096, 156484017, 0.163133
CNN7COM_4096.engine, 3.3194, 4.4951, 781.474, 4096, 157895895, 0.127963
CNN3_2048.engine, 25.7259, 25.5829, 5130.91, 2048, 157294462, 0.0194897
CNN7COM_2048.engine, 27.2208, 26.5634, 5378.47, 2048, 159317299, 0.0185926
CNN3_1024.engine, 62.5555, 63.7128, 12626.9, 1024, 157381014, 0.0079196
CNN7COM_1024.engine, 29.3101, 29.1270, 5843.75, 1024, 159309821, 0.0171123



997









557.xz_r                                                                                                                                                                                       

~ 100000000, 4096, 140153145
~ 100000000, 2048, 140771018
~ 100000000, 1024, 140827491
~ 100000000, 512, 140995380
~ 100000000, 256, 141084772

554.roms_r                                     
~ 100000000, 4096, 125432632
~ 100000000, 2048, 125942764
~ 100000000, 1024, 125973013
~ 100000000, 512, 126040150
~ 100000000, 256, 126069595

507.cactuBSSN_r
~ 100000000, 4096, 131743683
~ 100000000, 2048, 132280349
~ 100000000, 1024, 132336549


==> data/cpis.csv <==
,perlbench,,gcc,,bwaves,,mcf,,cactuBSSN,,namd,,parest,,povray,,lbm,,omnetpp,,wrf,,xalancbmk,,x264,,blender,,cam4,,deepsjeng,,imagick,,leela,,nab,,exchange2,,fotonik3d,,roms,,xz,,specrand\_f,,specrand\_i,
gem5,85539267,,109623562,,126597687,,184464195,,132671896,,247788123,,142017715,,157969257,,274763596,,171644547,,168479720,,221550704,,77925898,,142297866,,119198915,,75705221,,243228125,,93601081,,144562391,,57448180,,60418321,,180493697,,78233493,,342583143,,339431621,
Ithemal\_LSTM4,81853088,-0.04309338,105368536,-0.03881606,181477328,0.43349737,208737824,0.13158935,159012864,0.19854081,271499808,0.09569372,119753248,-0.15677217,157603104,-0.00231792,522662016,0.90222514,172242672,0.00348422,113736064,-0.32492742,249485136,0.12608701,72551872,-0.06896365,151397552,0.06394763,170960672,0.43424508,76735040,0.01360286,423471744,0.74104756,93960960,0.0038462,141315440,-0.02246256,59488620,0.03551742,59591504,-0.01368538,172984816,-0.04160257,77053200,-0.01508674,327000448,-0.04548622,324809504,-0.04307678
SimNet\_C3,82598420,-0.0343801,106203277,-0.0312003,124698096,-0.0150049,187496088,0.0164362,145412459,0.0960306,222105347,-0.103648,125597720,-0.115619,137738402,-0.128068,264890242,-0.035934,162608277,-0.0526452,161932558,-0.0388602,218457117,-0.0139633,76626829,-0.0166706,149406041,0.0499528,175678039,0.473822,79487530,0.049961,289938235,0.192042,94753855,0.0123158,144964839,0.00278391,59005220,0.0271034,60027430,-0.00646974,187762049,0.0402693,75410556,-0.0360835,264922994,-0.22669,254903558,-0.249028
SimNet\_LSTM2,83390276,-0.0251229,105502813,-0.03759,155306021,0.226768,209180144,0.133988,156363424,0.178572,248896865,0.00447456,149817391,0.0549204,163005655,0.0318821,281643370,0.0250389,159740442,-0.0693532,153881392,-0.0866474,185210405,-0.164027,81856128,0.0504355,132828727,-0.0665445,133637473,0.12113,76686052,0.0129559,237534010,-0.0234106,93092108,-0.00543768,154223380,0.0668292,60520798,0.053485,62079588,0.0274961,198021801,0.097112,75636934,-0.0331899,278930572,-0.185802,281452332,-0.170813
SimNet\_TX6,83189816,-0.0274663,106219187,-0.0310551,94947174,-0.250009,200591717,0.087429,116577801,-0.121307,249368745,0.00637893,137590791,-0.0311716,149803567,-0.0516916,261239667,-0.0492202,162709676,-0.0520545,146083321,-0.132932,207611490,-0.0629166,66559990,-0.145855,119212589,-0.162232,167795866,0.407696,73450567,-0.029782,246319424,0.0127095,87808595,-0.0618848,133524116,-0.0763565,57045697,-0.00700602,64696077,0.0708023,162586480,-0.0992124,70066285,-0.104395,299532448,-0.125665,296165068,-0.127468
SimNet\_RB7,82087597,-0.0403519,103906219,-0.0521543,114991730,-0.0916759,179090982,-0.0291288,127625790,-0.0380345,258838979,0.044598,134053933,-0.056076,155023500,-0.0186477,297816549,0.083901,155162245,-0.0960258,155565596,-0.0766509,202810299,-0.0845874,82453167,0.0580971,133936099,-0.0587624,127443266,0.0691646,75522467,-0.00241402,295596320,0.215305,92302368,-0.013875,140743151,-0.0264193,58233172,0.0136643,58592342,-0.0302223,175011578,-0.0303729,74078789,-0.0531065,324497475,-0.0527921,320061169,-0.0570673


==> fig/100M_instr_loss.tsv <==
Instructions per batch	C3	RB7
3052	8.03	
6104	8.67	
12208	8.68	4.78
24415	8.69	4.77
48829	8.63	4.74
97657	8.62	4.73


==> fig/100M_scalability_nGPUs.tsv <==
\#GPUs	C3	RB7
1	3.01	0.1531583787
2	4.700547945	0.3049148501
4	8.329041096	0.6237160144
8	15.13246575	1.401917808


==> fig/100M_throughput.tsv <==
Batchsize	C3	RB7
1k	0.07159762882	0.04008525844
2k	0.1297913509	0.08252847325
4k	0.3539764115	0.1768467284
8k	0.8495433876	0.4008525844
16k	1.522098569	0
32k	3.01	0

